Efficient Black-box Checking of Snapshot Isolation in Databases

Snapshot isolation (SI) is a prevalent weak isolation level that avoids the performance penalty imposed by serializability and simultaneously prevents various undesired data anomalies. Nevertheless, SI anomalies have recently been found in production cloud databases that claim to provide the SI guarantee. Given the complex and often unavailable internals of such databases, a black-box SI checker is highly desirable. In this paper we present PolySI, a novel black-box checker that efficiently checks SI and provides understandable counterexamples upon detecting violations. PolySI builds on a novel characterization of SI using generalized polygraphs (GPs), for which we establish its soundness and completeness. PolySI employs an SMT solver and also accelerates SMT solving by utilizing the compact constraint encoding of GPs and domain-specific optimizations for pruning constraints. As demonstrated by our extensive assessment, PolySI successfully reproduces all of 2477 known SI anomalies, detects novel SI violations in three production cloud databases, identifies their causes, outperforms the state-of-the-art black-box checkers under a wide range of workloads, and can scale up to large-sized workloads.

==> tables/data/cobra-10k-compare.csv <==
param,cobra,si
rubis-10000,16.3890,4.3840
tpcc-10000,1.1410,29.9080
twitter-10000,18.9190,5.0680
generalRH,20.0710,3.1520
generalM,28.8070,23.2680
generalWH,71.1000,54.2710


==> tables/data/cobra-10k.csv <==
param,construct,prune,encode,solve
rubis,.5820,1.6020,1.635,0.158
tpcc,2.7990,4.0880,20.3440,0.835
twitter,0.699,0.857,2.804,0.225
readHeavy,0.440,0.726,1.268,0.502
generalM,0.514,3.246,3.140,13.612
writeHeavy,0.529,3.655,3.472,43.882


==> tables/data/cobra-chengrw.csv <==
param,cobra,cobra(si),cobra(nogpu),si,oopsla
100,.1480,.0860,.1640,.2740,.0026
200,.0890,.1220,.1340,.2700,.0059
300,.1070,.1450,.2090,.3280,.0116
400,.1190,.1970,.3470,.3570,.0318
500,.1390,.2440,.6290,.4010,.0823
1000,.3610,.8740,6.0350,.6240,2.8734
2000,.6740,4.2140,53.4130,1.2200,68.8992
4000,2.4140,31.8200,180,3.0790,180
6000,9.3210,88.1940,180,6.0190,180
8000,13.7990,180,180,11.7830,180
10000,27.9150,180,180,15.3590,180
12000,40.2540,180,180,22.2000,180
14000,66.8500,180,180,33.9220,180
16000,82.7580,180,180,54.2350,180


==> tables/data/distrib.csv <==
param,cobra(si),cobra(si-nogpu),si,oopsla
uniform,14.2450,180.0000,3.4900,180.0000
zipfian,32.9083,180.0000,6.3930,180.0000
hotspot,31.0566,180.0000,8.1466,180.0000


==> tables/data/elle-distrib.csv <==
param,si,elle,si(list)
uniform,0.693,0.4,1.159
zipfian,1.026,0.3,1.319
hotspot,1.058,0.4,1.159


==> tables/data/elle-nops.csv <==
param,si,elle,si(list)
5,0.428,0.2,0.624
10,0.593,0.3,0.887
15,0.643,0.4,0.995
20,0.824,0.6,1.323
25,1.120,0.8,1.585
30,1.290,0.9,1.695


==> tables/data/elle-readpct.csv <==
param,si,elle,si(list)
20,0.760,0.4,1.108
40,0.756,0.4,1.138
60,0.663,0.3,0.986
80,0.518,0.3,0.855
100,0.389,0.3,0.402


==> tables/data/elle-sessions.csv <==
param,si,elle,si(list)
5,0.307,0.1,0.308
10,0.413,0.2,0.537
15,0.497,0.3,0.809
20,0.686,0.4,1.067
25,0.985,0.6,1.369
30,1.234,0.8,1.650


==> tables/data/elle-txns.csv <==
param,si,elle,si(list)
50,0.420,0.1,0.565
100,0.718,0.2,1.004
150,1.117,0.4,1.707
200,1.616,0.5,2.268
250,2.342,0.6,2.963


==> tables/data/elle-vars.csv <==
param,si,elle,si(list)
2000,1.333,0.3,1.222
4000,1.007,0.3,1.109
6000,0.867,0.2,1.139
8000,0.732,0.2,1.001
10000,0.704,0.2,1.209


==> tables/data/large-longtxn-proportion.csv <==
proportion,time,memory
1,4.10,35.2
2,4.03,32.7
5,7.71,33.4
10,10.57,36.3



==> tables/data/large-longtxn-size.csv <==
size,time,memory
150,4.10,35.2
300,5.55,32.8
450,6.31,32.7



==> tables/data/large-readpct.csv <==
readpct,time,memory
20,0.96,35.8
40,5.84,33.8
50,4.10,35.2
60,2.08,33.0
80,1.00,34.0



==> tables/data/memory-cobra-10k-compare.csv <==
param,cobra,si
rubis-10000,505,456
tpcc-10000,294,1600
twitter-10000,485,461
generalRH,505,195
generalM,630,609
generalWH,700,711


==> tables/data/memory-distrib.csv <==
param,si,oopsla,cobra(si-nogpu),cobra(si)
uniform,80.7,222,127,235
zipfian,169.3,185,255,346
hotspot,274.0,162,266,374


==> tables/data/memory-nops.csv <==
param,si,oopsla,cobra(si-nogpu),cobra(si)
5,71.2,764,63,147
10,71.9,381,88,184
15,80.7,222,127,235
20,129.6,290,175,323
25,226.2,181,256,356
30,358.5,182,319,464


==> tables/data/memory-readpct.csv <==
param,si,oopsla,cobra(si-nogpu),cobra(si)
0,171.0,27,316,421
25,89.7,238,200,339
50,80.7,222,127,235
75,71.1,1269,77,171
100,54.7,21,60,68


==> tables/data/memory-sessions.csv <==
param,si,oopsla,cobra(si-nogpu),cobra(si)
5,66.9,12,58,40
10,70.1,407,92,91
15,72.3,202,89,155
20,80.7,222,127,235
25,108.8,196,167,331
30,328.1,278,238,457


==> tables/data/memory-txns.csv <==
param,si,oopsla,cobra(si-nogpu),cobra(si)
10,48.9,0.7,52,61
20,61.7,40,58,73
30,69.7,867,82,80
40,54.1,620,89,88
50,69.8,497,103,112
100,80.7,222,127,235
150,298.4,288,232,453
200,333.8,380,310,653
250,536.6,530,478,953


==> tables/data/memory-vars.csv <==
param,si,oopsla,cobra(si-nogpu),cobra(si)
1000,654.3,196,666,891
2000,475.8,176,324,560
3000,285.5,217,265,350
4000,153.1,202,230,315
6000,116.8,218,168,276
8000,91.6,359,140,250
10000,80.7,222,127,235


==> tables/data/nops.csv <==
param,cobra(si),cobra(si-nogpu),si,oopsla
5,2.7580,180.0000,1.0750,61.9333
10,6.9726,180.0000,1.9273,180.0000
15,13.3723,180.0000,3.4900,180.0000
20,22.1400,180.0000,5.0636,180.0000
25,32.1783,180.0000,7.4193,180.0000
30,40.0613,180.0000,10.1736,180.0000


==> tables/data/optimisation.csv <==
param,si,si(no-pruning),si(no-pruning-coalescing)
rubis-10000,4.3840,21.2840,97.5690
tpcc-10000,29.9080,67.11,61.12
twitter-10000,5.0680,16.009,105.079
25_400_8_10000_0.95_uniform,3.1520,50.6120,124.1910
25_400_8_10000_0.5_uniform,23.268,4177.972,11690.258
25_400_8_10000_0.3_uniform,54.271,11075.164,21319.536


==> tables/data/random-large-longtxn-proportion.csv <==
proportion,time,memory
1,2.59,35.9
2,5.38,35.7
5,7.01,35.8
10,13.25,36.5



==> tables/data/random-large-longtxn-size.csv <==
size,time,memory
150,2.59,35.9
300,3.85,36.3
450,5.80,36.2



==> tables/data/random-large-readpct.csv <==
readpct,time,memory
20,0.72,39.0
40,4.25,37.1
50,2.59,35.9
60,2.25,36.1
80,0.77,37.3



==> tables/data/readpct.csv <==
param,cobra(si),cobra(si-nogpu),si,oopsla
0,180.0000,180.0000,3.1946,.1397
25,86.9540,180.0000,6.4953,180.0000
50,13.0493,180.0000,3.4900,180.0000
75,2.8086,180.0000,1.9330,123.8852
100,.1870,.1723,0.7576,.1570


==> tables/data/sessions.csv <==
param,cobra(si),cobra(si-nogpu),si,oopsla
5,.5426,5.8873,0.6150,.2624
10,1.7226,48.8643,1.0863,61.7530
15,5.3070,180.0000,1.7576,122.0857
20,13.3343,180.0000,1.9273,180.0000
25,33.6046,180.0000,5.2576,180.0000
30,75.0086,180.0000,9.1420,180.0000


==> tables/data/txns.csv <==
param,cobra(si),cobra(si-nogpu),si,oopsla
10,.2290,.4473,0.4300,.0049
20,.5150,2.7223,0.5860,120.0069
30,1.0900,10.3096,0.7883,120.0285
40,2.0006,21.6010,1.0140,180.0000
50,3.0370,51.5576,1.2470,120.2946
100,12.8083,180.0000,3.4900,180.0000
150,38.2293,180.0000,6.5030,180.0000
200,63.5916,180.0000,10.3403,180.0000
250,128.2363,180.0000,17.3890,180.0000


==> tables/data/vars.csv <==
param,cobra(si),cobra(si-nogpu),si,oopsla
1000,67.0333,180.0000,22.5340,180.0000
2000,49.2690,180.0000,11.3393,180.0000
3000,36.9673,180.0000,8.0943,180.0000
4000,28.8700,180.0000,5.4636,180.0000
6000,16.9636,180.0000,3.9306,180.0000
8000,17.4513,180.0000,3.7810,180.0000
10000,15.2210,180.0000,3.4900,180.0000

